A Shifted Boundary Method for Thermal Flows

This paper presents an incomplete Octree mesh implementation of the Shifted Boundary Method (Octree-SBM) for multiphysics simulations of coupled flow and heat transfer. Specifically, a semi-implicit formulation of the thermal Navier-Stokes equations is used to accelerate the simulations while maintaining accuracy. The SBM enables precise enforcement of field and derivative boundary conditions on cut (intercepted) elements, allowing for accurate flux calculations near complex geometries, when using non-boundary fitted meshes. Both Dirichlet and Neumann boundary conditions are implemented within the SBM framework, with results demonstrating that the SBM ensures precise enforcement of Neumann boundary conditions on Octree-based meshes. We illustrate this approach by simulating flows across different regimes, spanning several orders of magnitude in both the Rayleigh number ($Ra \sim 10^3$--$10^9$) and the Reynolds number ($Re \sim 10^0$--$10^4$), and covering the laminar, transitional, and turbulent flow regimes. Coupled thermal-flow phenomena and their statistics across all these regimes are accurately captured without any additional numerical treatments, beyond a Residual-based Variational Multiscale formulation (RB-VMS). This approach offers a reliable and efficient solution for complex geometries, boundary conditions and flow regimes in computational multiphysics simulations.

==> CWT.txt <==
Re,Zukauskas,Pachpute,Current
100,5.1,5.18,5.132
500,10.778,12.17,11.9253
7190,47.3,55.52,56.4026
21580,91.3,111.45,101.7363
35950,124,142.86,132.0901
50350,151.7,171.288,159.294

==> L2errorMMS.txt <==
h,u,v,p
0.03125,0.002070675,0.002070675,0.000427537
0.015625,0.000411761,0.000411761,7.05E-05
0.0078125,0.00010073,0.00010073,1.69E-05
0.00390625,2.51E-05,2.51E-05,4.30E-06
0.001953125,6.26E-06,6.26E-06,1.12E-06

==> MMS_error_temp_more_0p000628_withU_Previous.txt <==
0.03125 0.0026301903 0.0026301903 0.00061231889
0.015625 0.00042849903 0.00042849903 7.7186348e-05
0.0078125  0.00010121567 0.00010121567 1.6994583e-05
0.00390625 2.5324183e-05 2.5324183e-05 4.5809852e-06
0.001953125 6.4766046e-06 6.4766046e-06 2.2605269e-06
9.765625000000000e-04 1.8069828e-06 1.8069828e-06 2.0723538e-06

==> MMS_error_temp_more_0p000628_withU_Star.txt <==
h u v p
0.015625 0.00042831487 0.00042831487 7.7336964e-05
0.0078125 0.00010102891 0.00010102891 1.7085123e-05
0.00390625 2.5134037e-05 2.5134037e-05 4.3081644e-06
0.001953125 6.2747815e-06 6.2747815e-06 1.1247017e-06
9.765625000000000e-04 1.5641286e-06 1.5641286e-06 3.0430366e-07

==> MMS_error_temp_more_lvl9.txt <==
h u v p
0.628 7.545932e-03 7.545932e-03 2.068253e-03
0.314 1.711085e-03 1.711085e-03 4.306933e-04
0.157  3.783201e-04 3.783201e-04 9.548688e-05
0.0628 5.115400e-05 5.115400e-05 1.338834e-05
0.0314 7.759468e-06 7.759468e-06 2.541447e-06
0.0157 2.812575e-06 2.812575e-06 4.966603e-07


==> MMS_error_temp_more_lvl9_WrongBDF2.txt <==
h u v p
0.628 5.352993e-02 5.352993e-02 2.519270e-02
0.314 3.147761e-02 3.147761e-02 8.565722e-03
0.157 1.597930e-02 1.597930e-02 3.909217e-03
0.0628 6.391739e-03 6.391739e-03 1.550192e-03
0.0314 3.195777e-03 3.195777e-03 7.755336e-04
0.0157 1.600044e-03 1.600044e-03 3.883205e-04



==> Ra1e5_Overleaf.csv <==
x,t
0,1
0.001,0.99535
0.002,0.9907
0.003,0.98605
0.004,0.9814
0.005,0.97675
0.006,0.9721
0.007,0.96745
0.008,0.9628
0.009,0.95815
0.01,0.9535
0.011,0.94885
0.012,0.9442
0.013,0.93955
0.014,0.93491
0.015,0.93026
0.016,0.92562
0.017,0.92102
0.018,0.91642
0.019,0.91182
0.02,0.90722
0.021,0.90262
0.022,0.89802
0.023,0.89342
0.024,0.88882
0.025,0.88422
0.026,0.87962
0.027,0.87502
0.028,0.87042
0.029,0.86582
0.03,0.86122
0.031,0.85662
0.032,0.85213
0.033,0.84769
0.034,0.84324
0.035,0.8388
0.036,0.83435
0.037,0.82991
0.038,0.82546
0.039,0.82101
0.04,0.81657
0.041,0.81212
0.042,0.80768
0.043,0.80323
0.044,0.79879
0.045,0.79434
0.046,0.7899
0.047,0.78549
0.048,0.78133
0.049,0.77717
0.05,0.77301
0.051,0.76885
0.052,0.76469
0.053,0.76053
0.054,0.75638
0.055,0.75222
0.056,0.74806
0.057,0.7439
0.058,0.73974
0.059,0.73558
0.06,0.73142
0.061,0.72726
0.062,0.7231
0.063,0.71915
0.064,0.71541
0.065,0.71166
0.066,0.70791
0.067,0.70416
0.068,0.70042
0.069,0.69667
0.07,0.69292
0.071,0.68918
0.072,0.68543
0.073,0.68168
0.074,0.67794
0.075,0.67419
0.076,0.67044
0.077,0.6667
0.078,0.66295
0.079,0.65964
0.08,0.6564
0.081,0.65316
0.082,0.64992
0.083,0.64668
0.084,0.64344
0.085,0.6402
0.086,0.63695
0.087,0.63371
0.088,0.63047
0.089,0.62723
0.09,0.62399
0.091,0.62075
0.092,0.61751
0.093,0.61427
0.094,0.61116
0.095,0.60848
0.096,0.60579
0.097,0.6031
0.098,0.60042
0.099,0.59773
0.1,0.59504
0.101,0.59236
0.102,0.58967
0.103,0.58698
0.104,0.5843
0.105,0.58161
0.106,0.57892
0.107,0.57624
0.108,0.57355
0.109,0.57086
0.11,0.56853
0.111,0.5664
0.112,0.56427
0.113,0.56214
0.114,0.56001
0.115,0.55788
0.116,0.55575
0.117,0.55362
0.118,0.55149
0.119,0.54936
0.12,0.54723
0.121,0.5451
0.122,0.54297
0.123,0.54084
0.124,0.53871
0.125,0.53658
0.126,0.53497
0.127,0.53336
0.128,0.53176
0.129,0.53015
0.13,0.52854
0.131,0.52693
0.132,0.52532
0.133,0.52371
0.134,0.5221
0.135,0.52049
0.136,0.51888
0.137,0.51728
0.138,0.51567
0.139,0.51406
0.14,0.51245
0.141,0.51101
0.142,0.50986
0.143,0.50871
0.144,0.50756
0.145,0.50641
0.146,0.50526
0.147,0.5041
0.148,0.50295
0.149,0.5018
0.15,0.50065
0.151,0.4995
0.152,0.49835
0.153,0.4972
0.154,0.49605
0.155,0.4949
0.156,0.49374
0.157,0.49288
0.158,0.49211
0.159,0.49134
0.16,0.49057
0.161,0.4898
0.162,0.48903
0.163,0.48826
0.164,0.48749
0.165,0.48672
0.166,0.48595
0.167,0.48518
0.168,0.48441
0.169,0.48365
0.17,0.48288
0.171,0.48211
0.172,0.48137
0.173,0.48091
0.174,0.48044
0.175,0.47998
0.176,0.47951
0.177,0.47904
0.178,0.47858
0.179,0.47811
0.18,0.47764
0.181,0.47718
0.182,0.47671
0.183,0.47624
0.184,0.47578
0.185,0.47531
0.186,0.47484
0.187,0.47438
0.188,0.47403
0.189,0.47379
0.19,0.47355
0.191,0.47332
0.192,0.47308
0.193,0.47285
0.194,0.47261
0.195,0.47237
0.196,0.47214
0.197,0.4719
0.198,0.47166
0.199,0.47143
0.2,0.47119
0.201,0.47096
0.202,0.47072
0.203,0.47048
0.204,0.47039
0.205,0.47032
0.206,0.47025
0.207,0.47018
0.208,0.47011
0.209,0.47004
0.21,0.46998
0.211,0.46991
0.212,0.46984
0.213,0.46977
0.214,0.4697
0.215,0.46963
0.216,0.46956
0.217,0.46949
0.218,0.46942
0.219,0.46938
0.22,0.46942
0.221,0.46947
0.222,0.46951
0.223,0.46956
0.224,0.4696
0.225,0.46965
0.226,0.46969
0.227,0.46974
0.228,0.46978
0.229,0.46983
0.23,0.46987
0.231,0.46992
0.232,0.46996
0.233,0.47001
0.234,0.47005
0.235,0.47015
0.236,0.47026
0.237,0.47038
0.238,0.4705
0.239,0.47062
0.24,0.47074
0.241,0.47086
0.242,0.47098
0.243,0.4711
0.244,0.47121
0.245,0.47133
0.246,0.47145
0.247,0.47157
0.248,0.47169
0.249,0.47181
0.25,0.47193
0.251,0.47209
0.252,0.47225
0.253,0.47241
0.254,0.47257
0.255,0.47274
0.256,0.4729
0.257,0.47306
0.258,0.47322
0.259,0.47338
0.26,0.47354
0.261,0.4737
0.262,0.47387
0.263,0.47403
0.264,0.47419
0.265,0.47435
0.266,0.47452
0.267,0.4747
0.268,0.47488
0.269,0.47507
0.27,0.47525
0.271,0.47543
0.272,0.47561
0.273,0.47579
0.274,0.47598
0.275,0.47616
0.276,0.47634
0.277,0.47652
0.278,0.4767
0.279,0.47689
0.28,0.47707
0.281,0.47725
0.282,0.47743
0.283,0.47762
0.284,0.47781
0.285,0.47799
0.286,0.47818
0.287,0.47837
0.288,0.47855
0.289,0.47874
0.29,0.47893
0.291,0.47911
0.292,0.4793
0.293,0.47949
0.294,0.47967
0.295,0.47986
0.296,0.48005
0.297,0.48023
0.298,0.48041
0.299,0.48059
0.3,0.48077
0.301,0.48096
0.302,0.48114
0.303,0.48132
0.304,0.4815
0.305,0.48168
0.306,0.48186
0.307,0.48204
0.308,0.48222
0.309,0.4824
0.31,0.48258
0.311,0.48276
0.312,0.48294
0.313,0.48312
0.314,0.48329
0.315,0.48346
0.316,0.48362
0.317,0.48379
0.318,0.48396
0.319,0.48413
0.32,0.4843
0.321,0.48447
0.322,0.48464
0.323,0.48481
0.324,0.48497
0.325,0.48514
0.326,0.48531
0.327,0.48548
0.328,0.48565
0.329,0.4858
0.33,0.48596
0.331,0.48611
0.332,0.48626
0.333,0.48641
0.334,0.48657
0.335,0.48672
0.336,0.48687
0.337,0.48703
0.338,0.48718
0.339,0.48733
0.34,0.48748
0.341,0.48764
0.342,0.48779
0.343,0.48794
0.344,0.48809
0.345,0.48823
0.346,0.48836
0.347,0.4885
0.348,0.48863
0.349,0.48877
0.35,0.4889
0.351,0.48904
0.352,0.48917
0.353,0.48931
0.354,0.48945
0.355,0.48958
0.356,0.48972
0.357,0.48985
0.358,0.48999
0.359,0.49012
0.36,0.49025
0.361,0.49037
0.362,0.49048
0.363,0.4906
0.364,0.49072
0.365,0.49084
0.366,0.49096
0.367,0.49107
0.368,0.49119
0.369,0.49131
0.37,0.49143
0.371,0.49155
0.372,0.49167
0.373,0.49178
0.374,0.4919
0.375,0.49202
0.376,0.49212
0.377,0.49222
0.378,0.49232
0.379,0.49243
0.38,0.49253
0.381,0.49263
0.382,0.49273
0.383,0.49283
0.384,0.49293
0.385,0.49304
0.386,0.49314
0.387,0.49324
0.388,0.49334
0.389,0.49344
0.39,0.49354
0.391,0.49364
0.392,0.49373
0.393,0.49381
0.394,0.4939
0.395,0.49398
0.396,0.49407
0.397,0.49416
0.398,0.49424
0.399,0.49433
0.4,0.49442
0.401,0.4945
0.402,0.49459
0.403,0.49468
0.404,0.49476
0.405,0.49485
0.406,0.49494
0.407,0.49501
0.408,0.49509
0.409,0.49516
0.41,0.49523
0.411,0.49531
0.412,0.49538
0.413,0.49545
0.414,0.49553
0.415,0.4956
0.416,0.49567
0.417,0.49575
0.418,0.49582
0.419,0.49589
0.42,0.49597
0.421,0.49604
0.422,0.49611
0.423,0.49617
0.424,0.49623
0.425,0.4963
0.426,0.49636
0.427,0.49642
0.428,0.49648
0.429,0.49654
0.43,0.49661
0.431,0.49667
0.432,0.49673
0.433,0.49679
0.434,0.49686
0.435,0.49692
0.436,0.49698
0.437,0.49704
0.438,0.4971
0.439,0.49715
0.44,0.49721
0.441,0.49726
0.442,0.49731
0.443,0.49736
0.444,0.49742
0.445,0.49747
0.446,0.49752
0.447,0.49758
0.448,0.49763
0.449,0.49768
0.45,0.49774
0.451,0.49779
0.452,0.49784
0.453,0.49789
0.454,0.49794
0.455,0.49799
0.456,0.49803
0.457,0.49808
0.458,0.49813
0.459,0.49817
0.46,0.49822
0.461,0.49827
0.462,0.49831
0.463,0.49836
0.464,0.49841
0.465,0.49845
0.466,0.4985
0.467,0.49854
0.468,0.49859
0.469,0.49864
0.47,0.49868
0.471,0.49872
0.472,0.49876
0.473,0.4988
0.474,0.49884
0.475,0.49889
0.476,0.49893
0.477,0.49897
0.478,0.49901
0.479,0.49905
0.48,0.49909
0.481,0.49914
0.482,0.49918
0.483,0.49922
0.484,0.49926
0.485,0.4993
0.486,0.49934
0.487,0.49938
0.488,0.49942
0.489,0.49946
0.49,0.4995
0.491,0.49954
0.492,0.49958
0.493,0.49962
0.494,0.49966
0.495,0.4997
0.496,0.49974
0.497,0.49978
0.498,0.49982
0.499,0.49986
0.5,0.4999
0.501,0.49993
0.502,0.49997
0.503,0.50001
0.504,0.50005
0.505,0.50009
0.506,0.50013
0.507,0.50017
0.508,0.50021
0.509,0.50025
0.51,0.50029
0.511,0.50033
0.512,0.50037
0.513,0.50041
0.514,0.50045
0.515,0.50049
0.516,0.50053
0.517,0.50057
0.518,0.50061
0.519,0.50065
0.52,0.5007
0.521,0.50074
0.522,0.50078
0.523,0.50082
0.524,0.50086
0.525,0.5009
0.526,0.50095
0.527,0.50099
0.528,0.50103
0.529,0.50107
0.53,0.50111
0.531,0.50116
0.532,0.5012
0.533,0.50125
0.534,0.50129
0.535,0.50134
0.536,0.50139
0.537,0.50143
0.538,0.50148
0.539,0.50152
0.54,0.50157
0.541,0.50162
0.542,0.50166
0.543,0.50171
0.544,0.50176
0.545,0.5018
0.546,0.50185
0.547,0.5019
0.548,0.50195
0.549,0.502
0.55,0.50206
0.551,0.50211
0.552,0.50216
0.553,0.50221
0.554,0.50227
0.555,0.50232
0.556,0.50237
0.557,0.50243
0.558,0.50248
0.559,0.50253
0.56,0.50259
0.561,0.50264
0.562,0.50269
0.563,0.50275
0.564,0.50281
0.565,0.50287
0.566,0.50294
0.567,0.503
0.568,0.50306
0.569,0.50312
0.57,0.50318
0.571,0.50325
0.572,0.50331
0.573,0.50337
0.574,0.50343
0.575,0.5035
0.576,0.50356
0.577,0.50362
0.578,0.50368
0.579,0.50375
0.58,0.50383
0.581,0.5039
0.582,0.50397
0.583,0.50405
0.584,0.50412
0.585,0.50419
0.586,0.50427
0.587,0.50434
0.588,0.50441
0.589,0.50449
0.59,0.50456
0.591,0.50463
0.592,0.50471
0.593,0.50478
0.594,0.50486
0.595,0.50494
0.596,0.50503
0.597,0.50512
0.598,0.5052
0.599,0.50529
0.6,0.50538
0.601,0.50546
0.602,0.50555
0.603,0.50564
0.604,0.50572
0.605,0.50581
0.606,0.5059
0.607,0.50598
0.608,0.50607
0.609,0.50615
0.61,0.50625
0.611,0.50635
0.612,0.50645
0.613,0.50656
0.614,0.50666
0.615,0.50676
0.616,0.50686
0.617,0.50696
0.618,0.50706
0.619,0.50717
0.62,0.50727
0.621,0.50737
0.622,0.50747
0.623,0.50757
0.624,0.50767
0.625,0.50778
0.626,0.50789
0.627,0.50801
0.628,0.50813
0.629,0.50825
0.63,0.50837
0.631,0.50848
0.632,0.5086
0.633,0.50872
0.634,0.50884
0.635,0.50896
0.636,0.50908
0.637,0.50919
0.638,0.50931
0.639,0.50943
0.64,0.50955
0.641,0.50967
0.642,0.50981
0.643,0.50994
0.644,0.51008
0.645,0.51022
0.646,0.51035
0.647,0.51049
0.648,0.51062
0.649,0.51076
0.65,0.51089
0.651,0.51103
0.652,0.51116
0.653,0.5113
0.654,0.51144
0.655,0.51157
0.656,0.51171
0.657,0.51186
0.658,0.51201
0.659,0.51216
0.66,0.51231
0.661,0.51247
0.662,0.51262
0.663,0.51277
0.664,0.51293
0.665,0.51308
0.666,0.51323
0.667,0.51338
0.668,0.51354
0.669,0.51369
0.67,0.51384
0.671,0.514
0.672,0.51415
0.673,0.51432
0.674,0.51449
0.675,0.51466
0.676,0.51483
0.677,0.51499
0.678,0.51516
0.679,0.51533
0.68,0.5155
0.681,0.51567
0.682,0.51584
0.683,0.51601
0.684,0.51618
0.685,0.51634
0.686,0.51651
0.687,0.51668
0.688,0.51686
0.689,0.51704
0.69,0.51722
0.691,0.5174
0.692,0.51758
0.693,0.51776
0.694,0.51794
0.695,0.51812
0.696,0.5183
0.697,0.51848
0.698,0.51867
0.699,0.51885
0.7,0.51903
0.701,0.51921
0.702,0.51939
0.703,0.51957
0.704,0.51976
0.705,0.51994
0.706,0.52013
0.707,0.52032
0.708,0.5205
0.709,0.52069
0.71,0.52088
0.711,0.52106
0.712,0.52125
0.713,0.52144
0.714,0.52162
0.715,0.52181
0.716,0.522
0.717,0.52218
0.718,0.52237
0.719,0.52255
0.72,0.52274
0.721,0.52292
0.722,0.5231
0.723,0.52328
0.724,0.52346
0.725,0.52365
0.726,0.52383
0.727,0.52401
0.728,0.52419
0.729,0.52437
0.73,0.52456
0.731,0.52474
0.732,0.52492
0.733,0.5251
0.734,0.52528
0.735,0.52545
0.736,0.52562
0.737,0.52578
0.738,0.52594
0.739,0.5261
0.74,0.52626
0.741,0.52642
0.742,0.52659
0.743,0.52675
0.744,0.52691
0.745,0.52707
0.746,0.52723
0.747,0.52739
0.748,0.52756
0.749,0.52772
0.75,0.52788
0.751,0.528
0.752,0.52812
0.753,0.52824
0.754,0.52836
0.755,0.52847
0.756,0.52859
0.757,0.52871
0.758,0.52883
0.759,0.52895
0.76,0.52907
0.761,0.52919
0.762,0.52931
0.763,0.52943
0.764,0.52954
0.765,0.52966
0.766,0.52975
0.767,0.5298
0.768,0.52984
0.769,0.52989
0.77,0.52994
0.771,0.52998
0.772,0.53003
0.773,0.53007
0.774,0.53012
0.775,0.53016
0.776,0.53021
0.777,0.53025
0.778,0.5303
0.779,0.53034
0.78,0.53039
0.781,0.53043
0.782,0.53039
0.783,0.53032
0.784,0.53025
0.785,0.53018
0.786,0.53011
0.787,0.53004
0.788,0.52997
0.789,0.52991
0.79,0.52984
0.791,0.52977
0.792,0.5297
0.793,0.52963
0.794,0.52956
0.795,0.52949
0.796,0.52942
0.797,0.52933
0.798,0.52909
0.799,0.52886
0.8,0.52862
0.801,0.52838
0.802,0.52815
0.803,0.52791
0.804,0.52768
0.805,0.52744
0.806,0.5272
0.807,0.52697
0.808,0.52673
0.809,0.5265
0.81,0.52626
0.811,0.52602
0.812,0.52579
0.813,0.52544
0.814,0.52497
0.815,0.5245
0.816,0.52404
0.817,0.52357
0.818,0.5231
0.819,0.52264
0.82,0.52217
0.821,0.52171
0.822,0.52124
0.823,0.52077
0.824,0.52031
0.825,0.51984
0.826,0.51937
0.827,0.51891
0.828,0.51844
0.829,0.51771
0.83,0.51694
0.831,0.51617
0.832,0.5154
0.833,0.51463
0.834,0.51386
0.835,0.51309
0.836,0.51233
0.837,0.51156
0.838,0.51079
0.839,0.51002
0.84,0.50925
0.841,0.50848
0.842,0.50771
0.843,0.50694
0.844,0.50608
0.845,0.50492
0.846,0.50377
0.847,0.50262
0.848,0.50147
0.849,0.50032
0.85,0.49917
0.851,0.49802
0.852,0.49687
0.853,0.49572
0.854,0.49457
0.855,0.49342
0.856,0.49227
0.857,0.49111
0.858,0.48996
0.859,0.48881
0.86,0.48738
0.861,0.48577
0.862,0.48416
0.863,0.48255
0.864,0.48094
0.865,0.47933
0.866,0.47773
0.867,0.47612
0.868,0.47451
0.869,0.4729
0.87,0.47129
0.871,0.46968
0.872,0.46808
0.873,0.46647
0.874,0.46486
0.875,0.46325
0.876,0.46112
0.877,0.45899
0.878,0.45686
0.879,0.45473
0.88,0.45261
0.881,0.45048
0.882,0.44835
0.883,0.44622
0.884,0.44409
0.885,0.44196
0.886,0.43983
0.887,0.4377
0.888,0.43557
0.889,0.43345
0.89,0.43132
0.891,0.42898
0.892,0.42629
0.893,0.42361
0.894,0.42092
0.895,0.41824
0.896,0.41555
0.897,0.41286
0.898,0.41018
0.899,0.40749
0.9,0.40481
0.901,0.40212
0.902,0.39944
0.903,0.39675
0.904,0.39406
0.905,0.39138
0.906,0.38869
0.907,0.38559
0.908,0.38235
0.909,0.37911
0.91,0.37587
0.911,0.37263
0.912,0.36939
0.913,0.36615
0.914,0.36291
0.915,0.35967
0.916,0.35643
0.917,0.35319
0.918,0.34995
0.919,0.34671
0.92,0.34347
0.921,0.34023
0.922,0.33692
0.923,0.33318
0.924,0.32943
0.925,0.32569
0.926,0.32194
0.927,0.3182
0.928,0.31445
0.929,0.31071
0.93,0.30696
0.931,0.30321
0.932,0.29947
0.933,0.29572
0.934,0.29198
0.935,0.28823
0.936,0.28449
0.937,0.28074
0.938,0.27679
0.939,0.27263
0.94,0.26847
0.941,0.26432
0.942,0.26016
0.943,0.256
0.944,0.25185
0.945,0.24769
0.946,0.24353
0.947,0.23937
0.948,0.23522
0.949,0.23106
0.95,0.2269
0.951,0.22274
0.952,0.21859
0.953,0.21443
0.954,0.21002
0.955,0.20558
0.956,0.20113
0.957,0.19669
0.958,0.19225
0.959,0.1878
0.96,0.18336
0.961,0.17892
0.962,0.17447
0.963,0.17003
0.964,0.16558
0.965,0.16114
0.966,0.1567
0.967,0.15225
0.968,0.14781
0.969,0.14333
0.97,0.13873
0.971,0.13413
0.972,0.12953
0.973,0.12493
0.974,0.12033
0.975,0.11573
0.976,0.11114
0.977,0.10654
0.978,0.10194
0.979,0.09734
0.98,0.092741
0.981,0.088143
0.982,0.083544
0.983,0.078945
0.984,0.074346
0.985,0.069717
0.986,0.065069
0.987,0.060422
0.988,0.055774
0.989,0.051126
0.99,0.046478
0.991,0.04183
0.992,0.037183
0.993,0.032535
0.994,0.027887
0.995,0.023239
0.996,0.018591
0.997,0.013944
0.998,0.0092955
0.999,0.0046478
1,0

==> Ra1e9_Overleaf.csv <==
x,t
-1.03E-05,1
0.0002572,0.988835
0.0004424,0.979023
0.0005556,0.968872
0.0008745,0.954774
0.001286,0.936053
0.0016461,0.918346
0.002037,0.901541
0.002356,0.885752
0.0026749,0.870188
0.002963,0.85609
0.0033333,0.840188
0.0036934,0.824737
0.0040226,0.811429
0.0042798,0.800263
0.0045267,0.789323
0.0047737,0.778496
0.0050206,0.767218
0.0053498,0.753233
0.0056379,0.742406
0.0059979,0.725038
0.0062346,0.715
0.0064403,0.706203
0.0067078,0.69594
0.0071193,0.68218
0.007428,0.670338
0.007716,0.658947
0.0081481,0.643383
0.0084979,0.631654
0.0089506,0.619812
0.0091358,0.611579
0.0095988,0.598722
0.0098148,0.591617
0.0101852,0.582481
0.0106173,0.570977
0.0110082,0.562293
0.011358,0.553271
0.0117695,0.545038
0.0120679,0.538045
0.0125617,0.52891
0.0130864,0.520338
0.0137757,0.509173
0.0142798,0.503421
0.0149794,0.495301
0.0153189,0.491579
0.0157099,0.488534
0.0161214,0.483571
0.0166255,0.479624
0.0171296,0.47703
0.0177881,0.474098
0.0184465,0.472293
0.019249,0.470489
0.0199897,0.469812
0.0210391,0.469925
0.0223148,0.470489
0.0230556,0.471391
0.0239712,0.473421
0.0242387,0.473083
0.0251029,0.474887
0.0253292,0.475902
0.0260082,0.476241
0.026358,0.478383
0.0269547,0.478947
0.0274691,0.481429
0.0278189,0.481654
0.0288477,0.483459
0.0298354,0.485714
0.0307819,0.487519
0.0317695,0.489774
0.0327572,0.491579
0.0337037,0.492932
0.0346914,0.494286
0.0355144,0.495188
0.0365021,0.495639
0.0375309,0.496992
0.0385185,0.497895
0.0395062,0.499699
0.0404938,0.498797
0.041358,0.499248
0.0422634,0.500602
0.043251,0.499699
0.0441975,0.499699
0.045144,0.500602
0.0461728,0.499699
0.0470782,0.50015
0.0480658,0.500602
0.0497222,0.50015
0.0509774,0.499812
0.0518621,0.499361
0.0527469,0.499135
0.0539506,0.499925
0.0546708,0.499135
0.0556996,0.498459
0.0566872,0.498233
0.0575823,0.49812
0.058179,0.498346
0.0591255,0.49812
0.0598765,0.498459

==> Scaling_NSHT_UHF.txt <==
proc,T_1p0_total,T_1p0_OctreeCreate,T_1p0_SurrogateIndentify,T_1p0_MatAssembly,T_1p0_VecAssembly,T_1p0_KSPsolve
56,8.41E+02,0.000,0.00000,5.09E+00,3.91E+00,8.30E+02
112,3.83E+02,0.000,0.00000,2.82E+00,2.06E+00,3.77E+02
168,2.70E+02,0.000,0.00000,2.28E+00,1.45E+00,2.65E+02
224,2.13E+02,0.000,0.00000,1.60E+00,1.19E+00,2.09E+02
280,1.83E+02,0.000,0.00000,1.63E+00,9.81E-01,1.79E+02
336,1.57E+02,0.000,0.00000,1.60E+00,9.89E-01,1.53E+02
392,1.40E+02,0.000,0.00000,1.38E+00,9.08E-01,1.36E+02
448,1.28E+02,0.000,0.00000,1.17E+00,7.68E-01,1.24E+02


==> SongZhe_Ra1e5_Overleaf.csv <==
x,t
0,1
0.0244,0.897
0.04162,0.82209
0.05885,0.74718
0.07893,0.66914
0.10186,0.59734
0.13334,0.52553
0.18477,0.47553
0.25325,0.46918
0.32171,0.48156
0.39303,0.48769
0.46149,0.49382
0.52996,0.49683
0.60128,0.49984
0.6726,0.50909
0.74105,0.52146
0.80953,0.52136
0.86665,0.47759
0.89813,0.4089
0.92392,0.33397
0.944,0.25906
0.96122,0.18415
0.97845,0.10924
0.99282,0.03121
1,0

==> SongZhe_Ra1e9_Overleaf.csv <==
x,t
-2.70E-06,1.000142
0.0002114,0.986914
0.0003846,0.97449
0.0007132,0.960099
0.0009845,0.946156
0.001305,0.931676
0.0016175,0.915141
0.0020098,0.898649
0.0023206,0.883108
0.0026929,0.868694
0.0029623,0.854955
0.0032726,0.842793
0.0035621,0.831982
0.003935,0.813514
0.0041834,0.802703
0.0044733,0.78964
0.0047217,0.778829
0.0049702,0.767568
0.0053013,0.753604
0.0055908,0.742793
0.0060462,0.723589
0.0063769,0.712162
0.0093544,0.606306
0.0097262,0.593679
0.0100569,0.585135
0.0105109,0.575225
0.0128636,0.524324
0.0135232,0.516216
0.0146367,0.498198
0.0153374,0.490541
0.0161612,0.484685
0.0169439,0.479279
0.0208135,0.46982
0.0217188,0.47027
0.0225829,0.470721
0.0235704,0.472072
0.0242285,0.473874
0.0250925,0.475676
0.0259977,0.477027
0.0269438,0.47973
0.0278076,0.482432
0.0288362,0.484234
0.0298235,0.486486
0.0307698,0.488288
0.0317571,0.490541
0.0327445,0.492342
0.0336909,0.493694
0.0346783,0.495045
0.0355012,0.495946
0.0364888,0.496396
0.0375175,0.497748
0.038505,0.498649
0.0394924,0.50045
0.0404802,0.49955
0.0413443,0.5
0.0422495,0.501351
0.0432372,0.50045
0.0441838,0.50045
0.0451301,0.501351
0.0461591,0.50045
0.0470643,0.500901
0.0480519,0.501351
0.049194,0.500901
0.0502126,0.500225
0.0508196,0.5
0.0525891,0.500225
0.0540501,0.499775
0.055624,0.501351
0.0565706,0.5
0.0575995,0.49955
0.0585872,0.49955
0.059616,0.49955

==> SphereInCube.txt <==
Index Ra Nu_T Nu_B Nu_s Nu_sp Cx Cy Cz
0 1000 0.69 0.61 0.64 7.41 -0.0038 0.4923 -9.8099e-04
1 10000 1.2 0.37 0.63 7.81 -0.0038 0.5063 -9.6461e-04
2 100000 3.77 0.09 0.65 12.34 -3.8599e-04 0.2160 -1.8367e-04
3 1000000 6.63 0.04 0.92 19.87 -1.8827e-04 0.1291 -8.8128e-05
4 10000000 11.57 0.02 1.35 33.05 1.5730e-05 0.0351 1.5184e-05
5 100000000 18.75 0.01 2.23 54.82 2.7039e-05 0.0182 4.3848e-05


==> UHF.csv <==
Re,Ten,Twenty,Fourty
AreaCorrection,2.0365,2.7534,3.764
WithoutAreaCorrection,2.5794,3.5024,4.7362
Bharti,2.04,2.7788,3.7755
